Dataflow Aware Mapping of Convolutional Neural Networks Onto Many-Core Platforms With Network-on-Chip Interconnect

Machine intelligence, especially using convolutional neural networks (CNNs), has become a large area of research over the past years. Increasingly sophisticated hardware accelerators are proposed that exploit e.g. the sparsity in computations and make use of reduced precision arithmetic to scale down the energy consumption. However, future platforms require more than just energy efficiency: Scalability is becoming an increasingly important factor. The required effort for physical implementation grows with the size of the accelerator making it more difficult to meet target constraints. Using many-core platforms consisting of several homogeneous cores can alleviate the aforementioned limitations with regard to physical implementation at the expense of an increased dataflow mapping effort. While the dataflow in CNNs is deterministic and can therefore be optimized offline, the problem of finding a suitable scheme that minimizes both runtime and off-chip memory accesses is a challenging task which becomes even more complex if an interconnect system is involved. This work presents an automated mapping strategy starting at the single-core level with different optimization targets for minimal runtime and minimal off-chip memory accesses. The strategy is then extended towards a suitable many-core mapping scheme and evaluated using a scalable system-level simulation with a network-on-chip interconnect. Design space exploration is performed by mapping the well-known CNNs AlexNet and VGG-16 to platforms of different core counts and computational power per core in order to investigate the trade-offs. Our mapping strategy and system setup is scaled starting from the single core level up to 128 cores, thereby showing the limits of the selected approach.

==> data/min_dram_comp__alexnet.csv <==
Layer Name;min_comp;min_dram;Energy min_comp;Energy min_dram;DRAM min_comp;DRAM min_dram
0;1,160046;1,160046;1,114873417;1,114873417;0,959862;0,959862
1;1,0965;1,22423;1,118312238;1,132420235;0,863104;0,770848
2;1,0965;1,22423;1,118312238;1,132420235;0,863104;0,770848
3;1,706256;1,706272;1,883968144;1,884113926;3,081216;3,081216
4;0,64039;0,73046;0,700442751;0,730812214;1,117824;1,117824
5;0,64039;0,73046;0,700442751;0,730812214;1,117824;1,117824
6;0,426948;0,42695;0,466957776;0,466994067;0,745216;0,745216
7;0,426948;0,42695;0,466957776;0,466994067;0,745216;0,745216

==> data/min_dram_comp__vgg16.csv <==
Layer Name;min_comp;min_dram;Energy min_comp;Energy min_dram;DRAM min_comp;DRAM min_dram
0;1,478434;1,478434;2,06096981;2,06096981;6,732568;6,732568
1;14,882962;16,944272;18,19147783;18,55644594;13,381248;13,20768
2;7,46711;9,525724;9,157855296;9,452966247;7,03616;6,74432
3;14,754028;23,522528;18,97573144;20,2464238;18,215168;14,187776
4;8,486;13,389168;9,768110995;10,8071612;9,323008;7,719424
5;16,980608;17,036936;22,04174638;19,08428749;33,194496;16,33536
6;16,980608;17,036936;22,04174638;19,08428749;33,194496;16,33536
7;8,763328;8,773624;10,27932681;9,890810258;12,141568;10,0608
8;17,492704;41,32522;20,49748312;24,59463982;24,462336;20,79232
9;17,492704;41,32522;20,49748312;24,59463982;24,462336;20,79232
10;4,873008;5,382498;5,823631184;5,886350205;9,91744;8,885248
11;4,873008;5,382498;5,823631184;5,886350205;9,91744;8,885248
12;4,873008;5,382498;5,823631184;5,886350205;9,91744;8,885248

==> data/mpsoc_constant_analysis.csv <==
Cores;conv_1_1;conv_1_2;conv_2_1;conv_2_2;conv_3_1;conv_3_2;conv_4_1;conv_4_2;conv_5_1
2;1,69158;10,130437;5,096819;9,96292;5,013867;9,954307;7,307575;14,651841;4,870962
4;1,195907;4,501179;2,313103;4,485639;2,29089;4,590675;2,57317;5,139087;2,020959
16;1,008797;2,850227;1,511891;3,436646;1,828694;3,614096;1,993129;4,093625;1,56398
32;1,048226;4,547099;2,46067;4,754272;2,620962;5,408787;3,122311;6,211045;2,224435
64;1,141389;6,934246;3,554898;7,542667;4,064399;7,766588;4,578263;9,230623;2,721267
128;1,155884;10,710254;5,595822;11,409016;6,027688;11,873113;6,838856;13,818617;4,295185

==> data/mpsoc_multiple_sizes_alloc_cores_alexnet.csv <==
Layer;conv1;conv2_1;conv3;conv4_1;conv5_1
1;1;1;1;1;1
2;2;2;2;2;2
4;4;4;4;4;4
7;6;6;7;6;6
14;12;12;12;8;8
23;12;16;12;8;8


==> data/mpsoc_multiple_sizes_alloc_cores_vgg16.csv <==
Cores;1_1;1_2;2_1;2_2;3_1;3_2;4_1;4_2;5_1
1;1;1;1;1;1;1;1;1;1
2;2;2;2;2;2;2;2;2;2
4;4;4;4;4;4;4;4;4;4
7;7;7;7;7;7;7;7;7;7
14;14;14;14;14;14;14;13;13;13
23;14;14;14;16;16;22;16;20;16

==> data/mpsoc_multiple_sizes_speedups_alexnet.csv <==
Layer;conv1;conv2_1;conv3;conv4_1;conv5_1
1;1;1;1;1;1
2;1,930581344;1,947928456;1,821000215;1,817151282;1,824727811
4;3,667314807;3,718124009;3,135626951;3,128740103;3,087183469
7;5,50917538;4,733807269;4,548441376;4,048085791;3,565380835
14;8,364373379;6,889562511;5,896254931;4,740027378;4,547578334
23;8,609476833;8,951663101;5,891761322;4,738011259;4,545950129


==> data/mpsoc_multiple_sizes_speedups_vgg16.csv <==
Cores;1_1;1_2;2_1;2_2;3_1;3_2;4_1;4_2;5_1
1;1;1;1;1;1;1;1;1;1
2;1,774513584;1,99597798;1,99386739;1,991850076;1,964949375;1,967391665;1,941136835;1,948271489;1,830966159
4;1,716171457;3,478699495;3,959815379;3,956776726;3,898318033;3,735152911;3,716590799;3,771181767;3,269713469
7;1,76260892;6,862838692;6,507382899;6,112265085;6,117399426;6,142170564;5,641452516;5,743007754;4,524613075
14;1,725437798;13,00939837;12,16214184;10,36367186;10,88044709;10,8933314;9,811922132;9,868608983;6,381224786
23;1,740789132;12,9970334;12,1405784;10,85426583;11,29705738;8,917313359;9,889025438;8,956010249;6,155496415

==> data/mpsoc_multiple_sizes_theolim_alexnet.csv <==
Layer;conv1;conv2_1;conv3;conv4_1;conv5_1
1;1;1;1;1;1
2;2;2;2;2;2
4;4;4;4;4;4
7;6;6;7;6;6
14;10,16429045;12;7,106569818;6,652097981;5,350179426
23;10,16429045;11,09141651;7,106569818;6,652097981;5,350179426


==> data/mpsoc_multiple_sizes_theolim_vgg16.csv <==
Cores;1_1;1_2;2_1;2_2;3_1;3_2;4_1;4_2;5_1
1;1;1;1;1;1;1;1;1;1
2;2;2;2;2;2;2;2;2;2
4;2,091302661;4;4;4;4;4;4;4;4
7;2,088091992;7;7;7;7;7;7;7;7
14;2,080638631;14;14;12,56863609;14;13,92583938;12,64251213;12,18983045;7,55867138
23;2,080638631;14;14;13,19691337;13,83930816;10,25311453;11,20307624;10,51326453;6,982601159
